On the decay of the off-diagonal singular values in cyclic reduction

It was recently observed that the singular values of the off-diagonal blocks of the matrix sequences generated by the Cyclic Reduction algorithm decay exponentially. This property was used to solve, with a higher efficiency, certain quadratic matrix equations encountered in the analysis of queueing models. In this paper, we provide a sharp theoretical bound to the basis of this exponential decay together with a tool for its estimation based on a rational interpolation problem. Applications to solving $n\times n$ block tridiagonal block Toeplitz systems with $n\times n$ semiseparable blocks and certain generalized Sylvester equations in $O(n^2\log n)$ arithmetic operations are shown.

==> poisson.dat <==
1	260.65	260.65	260.65
2	0.080219	260.65	260.65
3	0.0094234	119.5	260.65
4	0.0018042	18.83	260.65
5	0.00034528	18.83	132.66
6	5.7736e-05	0.78173	132.66
7	8.4501e-06	0.78173	41.91
8	1.1017e-06	0.12838	41.91
9	1.2961e-07	0.024226	15.721
10	1.3893e-08	0.0014862	15.721
11	1.3674e-09	0.00028057	6.2346
12	1.2434e-10	0.00014892	6.2346
13	1.0487e-11	4.8293e-06	2.5248
14	8.2097e-13	7.0631e-07	2.5248
15	1.1598e-13	6.2733e-08	1.031
16	7.9324e-14	4.5087e-08	1.031
17	5.7454e-14	9.1351e-10	0.4224
18	3.7893e-14	1.4018e-10	0.4224
19	3.2938e-14	6.1865e-12	0.1733
20	2.8851e-14	1.8769e-12	0.1733
21	2.7218e-14	2.2144e-13	0.07114
22	2.4771e-14	1.2061e-14	0.07114
23	2.3739e-14	6.6023e-16	0.02921
24	2.1172e-14	1.8103e-16	0.02921
25	2.03e-14	6.8557e-18	0.011995
26	1.9261e-14	6.6411e-19	0.011995
27	1.8438e-14	1.6415e-20	0.0049258
28	1.7411e-14	2.9196e-21	0.0049258
29	1.6596e-14	1.1378e-22	0.0020229
30	1.6199e-14	2.219e-23	0.0020229
31	1.5476e-14	4.8854e-25	0.00083072
32	1.5056e-14	2.3282e-26	0.00083072
33	1.4553e-14	2.2534e-27	0.00034115
34	1.3716e-14	1.7926e-28	0.00034115
35	1.3093e-14	1.1873e-29	0.0001401
36	1.2652e-14	1.7883e-31	0.0001401
37	1.246e-14	4.2623e-32	5.7534e-05
38	1.1708e-14	4.7236e-33	5.7534e-05
39	1.1006e-14	7.8611e-35	2.3627e-05
40	1.062e-14	1.2014e-35	2.3627e-05
41	1.0521e-14	6.4496e-38	0
42	1.0205e-14	1.8795e-38	0
43	1.0031e-14	1.5354e-40	0
44	9.8625e-15	8.3802e-42	0
45	9.252e-15	2.986e-43	0
46	8.8837e-15	1.4681e-44	0
47	8.6383e-15	7.8471e-46	0
48	8.4252e-15	1.8695e-47	0
49	7.8876e-15	7.0841e-49	0
50	7.4209e-15	4.3052e-50	0
51	7.0084e-15	5.1187e-52	0
52	6.8393e-15	2.3135e-53	0
53	6.6047e-15	1.4595e-54	0
54	6.5451e-15	6.2124e-56	0
55	6.2093e-15	2.1274e-57	0
56	6.1195e-15	2.1177e-59	0
57	5.6751e-15	2.4891e-60	0
58	5.5904e-15	3.2478e-62	0
59	5.1012e-15	2.698e-64	0
60	4.7065e-15	9.7786e-66	0
61	4.3905e-15	7.791e-67	0
62	4.3067e-15	1.4437e-68	0
63	4.0199e-15	3.676e-70	0
64	3.909e-15	4.4411e-72	0
65	3.7286e-15	7.4123e-74	0
66	3.6432e-15	8.286e-75	0
67	3.577e-15	3.2266e-77	0
68	3.3424e-15	4.384e-79	0
69	3.2227e-15	1.6257e-80	0
70	2.9583e-15	3.7269e-82	0
71	2.7439e-15	2.4395e-84	0
72	2.7107e-15	9.1972e-86	0
73	2.6297e-15	5.8036e-88	0
74	2.3998e-15	1.227e-89	0
75	2.2679e-15	2.7365e-91	0
76	2.1244e-15	1.8114e-92	0
77	2.0215e-15	3.8263e-95	0
78	1.8589e-15	2.2897e-96	0
79	1.753e-15	1.8274e-98	0
80	1.5662e-15	4.0587e-100	0
81	1.3593e-15	4.0769e-102	0
82	1.2797e-15	5.9065e-104	0
83	1.1796e-15	5.0449e-106	0
84	9.8904e-16	5.055e-108	0
85	9.5009e-16	1.9492e-109	0
86	8.8933e-16	1.7656e-111	0
87	7.8981e-16	2.4806e-114	0
88	6.9834e-16	6.5149e-116	0
89	6.3257e-16	5.1867e-118	0
90	6.133e-16	1.2031e-119	0
91	5.0111e-16	5.7349e-122	0
92	3.2433e-16	1.0133e-123	0
93	2.914e-16	8.5918e-126	0
94	2.5903e-16	3.8972e-128	0
95	1.9225e-16	9.0008e-130	0
96	1.4641e-16	1.5228e-132	0
97	1.1478e-16	1.3611e-134	0
98	7.872e-17	1.8975e-136	0
99	3.785e-17	4.4491e-138	0
100	1.5199e-17	7.6221e-141	0


==> quasi.dat <==
1	2.6251e+05	2.563e+05
2	24891	2.563e+05
3	2058.9	11794
4	754.36	11794
5	27.212	551.02
6	0.0077873	551.02
7	0.00035677	25.743
8	4.4863e-07	25.743
9	9.0121e-08	1.2027
10	2.9058e-10	1.2027
11	2.0165e-10	0.056189
12	1.5319e-10	0.056189
13	1.1549e-10	0.0026251
14	1.0232e-10	0.0026251
15	9.2948e-11	0.00012264
16	7.433e-11	0.00012264
17	6.6235e-11	5.7298e-06
18	5.784e-11	5.7298e-06
19	4.5729e-11	2.6769e-07
20	4.3465e-11	2.6769e-07
21	3.7239e-11	1.2506e-08
22	3.0262e-11	1.2506e-08
23	2.882e-11	5.8428e-10
24	2.7842e-11	5.8428e-10
25	2.6864e-11	2.7297e-11
26	2.463e-11	2.7297e-11
27	2.3635e-11	1.2753e-12
28	2.2311e-11	1.2753e-12
29	2.0485e-11	5.9581e-14
30	1.8769e-11	5.9581e-14
31	1.6723e-11	2.7836e-15
32	1.5489e-11	2.7836e-15
33	1.4511e-11	1.3005e-16
34	1.4237e-11	1.3005e-16
35	1.3209e-11	6.0756e-18
36	1.2514e-11	6.0756e-18
37	1.0547e-11	2.8385e-19
38	9.6368e-12	2.8385e-19
39	9.076e-12	1.3261e-20
40	8.7128e-12	1.3261e-20
41	7.8601e-12	6.1955e-22
42	6.8719e-12	6.1955e-22
43	6.3508e-12	2.8945e-23
44	6.253e-12	2.8945e-23
45	5.7904e-12	1.3523e-24
46	5.6348e-12	1.3523e-24
47	5.2262e-12	6.3177e-26
48	5.0811e-12	6.3177e-26
49	4.8272e-12	2.9516e-27
50	4.3047e-12	2.9516e-27
51	4.2604e-12	1.3789e-28
52	4.0736e-12	1.3789e-28
53	3.7304e-12	6.4423e-30
54	3.5884e-12	6.4423e-30
55	3.4879e-12	3.0098e-31
56	2.9879e-12	3.0098e-31
57	2.7463e-12	1.4062e-32
58	2.6275e-12	1.4062e-32
59	2.4785e-12	6.5694e-34
60	2.3301e-12	6.5694e-34
61	2.3083e-12	3.0692e-35
62	2.1762e-12	3.0692e-35
63	1.9984e-12	1.4339e-36
64	1.8452e-12	1.4339e-36
65	1.7212e-12	6.699e-38
66	1.6645e-12	6.699e-38
67	1.4698e-12	3.1297e-39
68	1.4542e-12	3.1297e-39
69	1.3834e-12	1.4622e-40
70	1.2357e-12	1.4622e-40
71	1.174e-12	6.8312e-42
72	1.0943e-12	6.8312e-42
73	1.0901e-12	3.1915e-43
74	9.7984e-13	3.1915e-43
75	8.471e-13	1.491e-44
76	7.9109e-13	1.491e-44
77	7.3619e-13	6.9659e-46
78	7.2765e-13	6.9659e-46
79	6.829e-13	3.2544e-47
80	5.9161e-13	3.2544e-47
81	5.6645e-13	1.5204e-48
82	5.0793e-13	1.5204e-48
83	4.5998e-13	7.1034e-50
84	4.3931e-13	7.1034e-50
85	4.0455e-13	3.3186e-51
86	3.3311e-13	3.3186e-51
87	3.2843e-13	1.5504e-52
88	2.7514e-13	1.5504e-52
89	2.0509e-13	7.2435e-54
90	1.8981e-13	7.2435e-54
91	1.7456e-13	3.3841e-55
92	1.4429e-13	3.3841e-55
93	1.2886e-13	1.581e-56
94	1.1414e-13	1.581e-56
95	8.8521e-14	7.3864e-58
96	5.8186e-14	7.3864e-58
97	4.529e-14	3.4509e-59
98	2.9514e-14	3.4509e-59
99	1.9331e-14	1.6122e-60
100	5.5778e-15	1.6122e-60


==> quasieig.dat <==
-2.1421e-05	0	1	0	4	0
-2.1421e-05	0	0.99994	0.010489	3.9998	0.041957
4.3319e-05	0	0.99978	0.020977	3.9991	0.08391
5.0573e-05	0	0.9995	0.031463	3.998	0.12585
5.0573e-05	0	0.99912	0.041946	3.9965	0.16778
-8.1795e-05	0	0.99862	0.052423	3.9945	0.20969
-8.1795e-05	0	0.99802	0.062895	3.9921	0.25158
-0.00011316	0	0.99731	0.07336	3.9892	0.29344
-0.00011316	0	0.99648	0.083817	3.9859	0.33527
0.00011612	0	0.99555	0.094265	3.9822	0.37706
0.00011612	0	0.9945	0.1047	3.978	0.41881
0.00012504	-8.5017e-06	0.99335	0.11513	3.9734	0.46051
0.00012504	8.5017e-06	0.99209	0.12554	3.9684	0.50217
0.00022358	0	0.99072	0.13594	3.9629	0.54376
0.00022358	0	0.98924	0.14633	3.9569	0.5853
-0.00015927	-0.00016188	0.98765	0.15669	3.9506	0.62677
-0.00015927	0.00016188	0.98595	0.16704	3.9438	0.66818
0.00022863	0	0.98414	0.17738	3.9366	0.70951
0.00031097	0	0.98223	0.18769	3.9289	0.75076
0.00020114	-0.00029159	0.98021	0.19798	3.9208	0.79193
0.00020114	0.00029159	0.97807	0.20825	3.9123	0.83301
0.00020114	-0.00029159	0.97584	0.2185	3.9033	0.87401
0.00020114	0.00029159	0.97349	0.22873	3.894	0.9149
-0.00036116	0	0.97104	0.23892	3.8842	0.9557
0.00036697	-0.00010775	0.96848	0.2491	3.8739	0.99639
0.00036697	0.00010775	0.96581	0.25924	3.8633	1.037
-0.00037714	-0.00027056	0.96304	0.26936	3.8522	1.0774
-0.00037714	0.00027056	0.96016	0.27944	3.8406	1.1178
-0.00037714	-0.00027056	0.95718	0.2895	3.8287	1.158
-0.00037714	0.00027056	0.95409	0.29952	3.8164	1.1981
-0.00047822	0	0.95089	0.30952	3.8036	1.2381
-0.00047822	0	0.9476	0.31947	3.7904	1.2779
-0.00020426	-0.00054779	0.94419	0.32939	3.7768	1.3176
-0.00020426	0.00054779	0.94069	0.33928	3.7627	1.3571
0.00060636	0	0.93707	0.34913	3.7483	1.3965
0.00027244	-0.00057789	0.93336	0.35894	3.7334	1.4358
0.00027244	0.00057789	0.92954	0.36871	3.7182	1.4748
0.00062243	-0.00033609	0.92563	0.37844	3.7025	1.5138
0.00062243	0.00033609	0.92161	0.38813	3.6864	1.5525
-0.00072007	0	0.91748	0.39777	3.6699	1.5911
-0.00072007	0	0.91326	0.40738	3.653	1.6295
0.00072187	0	0.90894	0.41693	3.6357	1.6677
0.00072187	0	0.90451	0.42644	3.6181	1.7058
-0.00072739	0	0.89999	0.43591	3.6	1.7436
-0.00072739	0	0.89537	0.44532	3.5815	1.7813
0.00080582	0	0.89065	0.45469	3.5626	1.8188
0.00080602	0	0.88583	0.46401	3.5433	1.856
-0.00082456	0	0.88091	0.47327	3.5237	1.8931
-0.00022785	-0.0008448	0.8759	0.48249	3.5036	1.93
-0.00022785	0.0008448	0.87079	0.49165	3.4832	1.9666
0.00094658	0	0.86559	0.50076	3.4624	2.003
0.00094658	0	0.86029	0.50981	3.4412	2.0392
0.0009513	-9.6148e-05	0.85489	0.5188	3.4196	2.0752
0.0009513	9.6148e-05	0.8494	0.52774	3.3976	2.111
0.00032441	-0.00097772	0.84382	0.53662	3.3753	2.1465
0.00032441	0.00097772	0.83815	0.54545	3.3526	2.1818
0.0010354	0	0.83238	0.55421	3.3295	2.2168
0.00053477	-0.00093111	0.82652	0.56291	3.3061	2.2516
0.00053477	0.00093111	0.82057	0.57155	3.2823	2.2862
0.00053477	-0.00093111	0.81453	0.58012	3.2581	2.3205
0.00053477	0.00093111	0.8084	0.58863	3.2336	2.3545
-0.0010844	0	0.80218	0.59708	3.2087	2.3883
-0.0010844	0	0.79587	0.60546	3.1835	2.4218
0.0010389	-0.0003311	0.78948	0.61378	3.1579	2.4551
0.0010389	0.0003311	0.783	0.62202	3.132	2.4881
0.0010394	-0.0003329	0.77643	0.6302	3.1057	2.5208
0.0010394	0.0003329	0.76978	0.63831	3.0791	2.5533
0.0011631	0	0.76304	0.64635	3.0522	2.5854
-0.0011695	0	0.75622	0.65432	3.0249	2.6173
0.00065362	-0.00097603	0.74931	0.66222	2.9973	2.6489
0.00065362	0.00097603	0.74233	0.67004	2.9693	2.6802
0.00065369	-0.00097608	0.73526	0.67779	2.941	2.7112
0.00065369	0.00097608	0.72811	0.68546	2.9124	2.7419
0.0012512	0	0.72088	0.69306	2.8835	2.7723
0.0012512	0	0.71357	0.70059	2.8543	2.8023
0.0012744	0	0.70618	0.70803	2.8247	2.8321
0.0012744	0	0.69871	0.7154	2.7949	2.8616
0.0013017	0	0.69117	0.72269	2.7647	2.8908
-0.0013275	0	0.68355	0.7299	2.7342	2.9196
0.0013447	0	0.67586	0.73703	2.7034	2.9481
0.0013447	0	0.66809	0.74408	2.6724	2.9763
0.0013457	0	0.66025	0.75105	2.641	3.0042
0.0013457	0	0.65233	0.75793	2.6093	3.0317
-0.0013654	0	0.64435	0.76473	2.5774	3.0589
0.00142	0	0.63629	0.77145	2.5452	3.0858
-0.0013165	-0.00067138	0.62816	0.77808	2.5127	3.1123
-0.0013165	0.00067138	0.61997	0.78463	2.4799	3.1385
-0.0014869	0	0.6117	0.79109	2.4468	3.1643
-0.0014869	0	0.60337	0.79746	2.4135	3.1898
-0.0015217	0	0.59498	0.80374	2.3799	3.215
-0.0013395	-0.00073739	0.58651	0.80994	2.346	3.2398
-0.0013395	0.00073739	0.57798	0.81605	2.3119	3.2642
0.0015572	-0.00024325	0.56939	0.82207	2.2776	3.2883
0.0015572	0.00024325	0.56074	0.82799	2.243	3.312
0.0015572	-0.00024325	0.55202	0.83383	2.2081	3.3353
0.0015572	0.00024325	0.54325	0.83957	2.173	3.3583
-0.00029943	-0.0015733	0.53441	0.84523	2.1376	3.3809
-0.00029943	0.0015733	0.52551	0.85079	2.1021	3.4031
-0.00029943	-0.0015733	0.51656	0.85625	2.0662	3.425
-0.00029943	0.0015733	0.50755	0.86162	2.0302	3.4465
0.0016442	0	0.49849	0.8669	1.9939	3.4676
0.0016442	0	0.48936	0.87208	1.9575	3.4883
0.0016774	0	0.48019	0.87716	1.9208	3.5087
-0.0017652	0	0.47096	0.88215	1.8839	3.5286
-0.0017652	0	0.46168	0.88704	1.8467	3.5482
-0.0017876	0	0.45235	0.89184	1.8094	3.5674
-0.0017876	0	0.44297	0.89653	1.7719	3.5861
-0.0013012	-0.0012969	0.43355	0.90113	1.7342	3.6045
-0.0013012	0.0012969	0.42407	0.90563	1.6963	3.6225
-0.0013011	-0.0012969	0.41455	0.91003	1.6582	3.6401
-0.0013011	0.0012969	0.40498	0.91433	1.6199	3.6573
0.0018462	-1.2822e-05	0.39537	0.91852	1.5815	3.6741
0.0018462	1.2822e-05	0.38571	0.92262	1.5428	3.6905
0.0018462	-1.2822e-05	0.37601	0.92662	1.504	3.7065
0.0018462	1.2822e-05	0.36627	0.93051	1.4651	3.722
0.0019454	0	0.35649	0.9343	1.426	3.7372
0.0019454	0	0.34667	0.93799	1.3867	3.7519
-0.0019585	0	0.33681	0.94157	1.3473	3.7663
-0.0019585	0	0.32692	0.94505	1.3077	3.7802
0.0019964	0	0.31699	0.94843	1.2679	3.7937
-0.0020156	0	0.30702	0.9517	1.2281	3.8068
-0.0020156	0	0.29702	0.95487	1.1881	3.8195
-0.0020811	0	0.28699	0.95793	1.148	3.8317
0.001353	-0.0015915	0.27693	0.96089	1.1077	3.8436
0.001353	0.0015915	0.26683	0.96374	1.0673	3.855
-0.0020971	0	0.25671	0.96649	1.0268	3.866
0.0021158	0	0.24656	0.96913	0.98622	3.8765
0.0021158	0	0.23638	0.97166	0.94551	3.8866
0.0021202	0	0.22617	0.97409	0.90469	3.8963
0.0022124	0	0.21594	0.97641	0.86377	3.9056
0.0022554	0	0.20569	0.97862	0.82275	3.9145
0.0022554	0	0.19541	0.98072	0.78165	3.9229
-0.0022902	0	0.18511	0.98272	0.74046	3.9309
0.0022993	0	0.1748	0.9846	0.69918	3.9384
0.0023308	0	0.16446	0.98638	0.65783	3.9455
-0.0024415	0	0.1541	0.98805	0.61641	3.9522
0.0024508	0	0.14373	0.98962	0.57492	3.9585
0.0025145	0	0.13334	0.99107	0.53337	3.9643
0.0025145	0	0.12294	0.99241	0.49176	3.9697
0.002514	-0.00018742	0.11252	0.99365	0.45009	3.9746
0.002514	0.00018742	0.10209	0.99477	0.40838	3.9791
0.0025952	0	0.091654	0.99579	0.36662	3.9832
0.0025971	0	0.081204	0.9967	0.32482	3.9868
0.0025666	-0.00047692	0.070745	0.99749	0.28298	3.99
0.0025666	0.00047692	0.060278	0.99818	0.24111	3.9927
0.0025637	-0.00057021	0.049804	0.99876	0.19922	3.995
0.0025637	0.00057021	0.039325	0.99923	0.1573	3.9969
0.0025637	-0.00057021	0.028842	0.99958	0.11537	3.9983
0.0025637	0.00057021	0.018356	0.99983	0.073422	3.9993
0.0026447	0	0.007867	0.99997	0.031468	3.9999
0.0026447	0	-0.0026224	1	-0.010489	4
0.002707	0	-0.013111	0.99991	-0.052446	3.9997
0.0027815	0	-0.023599	0.99972	-0.094396	3.9989
0.0027816	0	-0.034084	0.99942	-0.13634	3.9977
-0.0028399	0	-0.044565	0.99901	-0.17826	3.996
-0.00019216	-0.0028643	-0.055042	0.99848	-0.22017	3.9939
-0.00019216	0.0028643	-0.065512	0.99785	-0.26205	3.9914
0.0029502	-0.00058085	-0.075975	0.99711	-0.3039	3.9884
0.0029502	0.00058085	-0.08643	0.99626	-0.34572	3.985
0.0030577	-0.00028246	-0.096875	0.9953	-0.3875	3.9812
0.0030577	0.00028246	-0.10731	0.99423	-0.42924	3.9769
0.0030577	-0.00028246	-0.11773	0.99305	-0.47093	3.9722
0.0030577	0.00028246	-0.12814	0.99176	-0.51257	3.967
0.0032209	0	-0.13854	0.99036	-0.55415	3.9614
0.0032377	-0.00059401	-0.14892	0.98885	-0.59568	3.9554
0.0032377	0.00059401	-0.15928	0.98723	-0.63713	3.9489
0.0032377	-0.00059401	-0.16963	0.98551	-0.67852	3.942
0.0032377	0.00059401	-0.17996	0.98367	-0.71983	3.9347
-0.003406	0	-0.19027	0.98173	-0.76106	3.9269
0.003487	-0.00012922	-0.20055	0.97968	-0.80221	3.9187
0.003487	0.00012922	-0.21082	0.97753	-0.84327	3.9101
0.003487	-0.00012922	-0.22106	0.97526	-0.88424	3.901
0.003487	0.00012922	-0.23128	0.97289	-0.92511	3.8916
0.0033776	-0.0010955	-0.24147	0.97041	-0.96588	3.8816
0.0033776	0.0010955	-0.25164	0.96782	-1.0065	3.8713
0.0030299	-0.0020044	-0.26177	0.96513	-1.0471	3.8605
0.0030299	0.0020044	-0.27188	0.96233	-1.0875	3.8493
0.003601	-0.00094758	-0.28196	0.95943	-1.1278	3.8377
0.003601	0.00094758	-0.29201	0.95642	-1.168	3.8257
0.0037692	0	-0.30203	0.9533	-1.2081	3.8132
0.0037725	0	-0.31201	0.95008	-1.248	3.8003
0.0037383	-0.00091066	-0.32196	0.94675	-1.2878	3.787
0.0037383	0.00091066	-0.33187	0.94333	-1.3275	3.7733
0.0037384	-0.0009106	-0.34175	0.93979	-1.367	3.7592
0.0037384	0.0009106	-0.35159	0.93616	-1.4063	3.7446
0.0038821	0	-0.36139	0.93242	-1.4455	3.7297
0.0039545	0	-0.37115	0.92857	-1.4846	3.7143
0.0040493	0	-0.38087	0.92463	-1.5235	3.6985
0.0040493	0	-0.39054	0.92058	-1.5622	3.6823
0.0041084	0	-0.40018	0.91644	-1.6007	3.6657
0.0041528	0	-0.40977	0.91219	-1.6391	3.6488
0.0041557	0	-0.41931	0.90784	-1.6773	3.6314
0.0041557	0	-0.42881	0.90339	-1.7153	3.6136
0.0043074	0	-0.43827	0.89885	-1.7531	3.5954
0.0043074	0	-0.44767	0.8942	-1.7907	3.5768
-0.0043528	0	-0.45703	0.88945	-1.8281	3.5578
-0.0020896	-0.0038819	-0.46633	0.88461	-1.8653	3.5384
-0.0020896	0.0038819	-0.47558	0.87967	-1.9023	3.5187
-0.0020896	-0.003882	-0.48478	0.87463	-1.9391	3.4985
-0.0020896	0.003882	-0.49393	0.8695	-1.9757	3.478
-0.0044387	0	-0.50302	0.86427	-2.0121	3.4571
-0.0038763	-0.0022179	-0.51206	0.85895	-2.0483	3.4358
-0.0038763	0.0022179	-0.52104	0.85353	-2.0842	3.4141
0.00052004	-0.0044798	-0.52997	0.84802	-2.1199	3.3921
0.00052004	0.0044798	-0.53883	0.84241	-2.1553	3.3696
0.0046669	0	-0.54764	0.83671	-2.1906	3.3469
0.0046703	0	-0.55639	0.83092	-2.2256	3.3237
0.0046428	-0.00086122	-0.56507	0.82504	-2.2603	3.3002
0.0046428	0.00086122	-0.5737	0.81907	-2.2948	3.2763
0.0046428	-0.00086122	-0.58226	0.81301	-2.329	3.252
0.0046428	0.00086122	-0.59075	0.80685	-2.363	3.2274
0.0050238	0	-0.59918	0.80061	-2.3967	3.2025
-0.0034216	-0.0038184	-0.60755	0.79428	-2.4302	3.1771
-0.0034216	0.0038184	-0.61585	0.78787	-2.4634	3.1515
0.0051419	0	-0.62408	0.78136	-2.4963	3.1255
0.0051419	0	-0.63224	0.77478	-2.5289	3.0991
-0.0015751	-0.0049397	-0.64033	0.7681	-2.5613	3.0724
-0.0015751	0.0049397	-0.64835	0.76134	-2.5934	3.0454
-0.001513	-0.0049822	-0.6563	0.7545	-2.6252	3.018
-0.001513	0.0049822	-0.66418	0.74757	-2.6567	2.9903
0.0052248	0	-0.67198	0.74057	-2.6879	2.9623
0.0052433	0	-0.67971	0.73348	-2.7189	2.9339
0.0053285	0	-0.68737	0.72631	-2.7495	2.9052
0.0053294	0	-0.69495	0.71906	-2.7798	2.8762
0.0050851	-0.0017176	-0.70246	0.71173	-2.8098	2.8469
0.0050851	0.0017176	-0.70988	0.70432	-2.8395	2.8173
-0.0055108	0	-0.71723	0.69683	-2.8689	2.7873
0.001618	-0.0055829	-0.7245	0.68927	-2.898	2.7571
0.001618	0.0055829	-0.73169	0.68164	-2.9268	2.7265
0.0046389	-0.0036883	-0.7388	0.67392	-2.9552	2.6957
0.0046389	0.0036883	-0.74583	0.66614	-2.9833	2.6645
0.0046389	-0.0036883	-0.75278	0.65828	-3.0111	2.6331
0.0046389	0.0036883	-0.75964	0.65034	-3.0386	2.6014
0.0059709	0	-0.76642	0.64234	-3.0657	2.5694
0.0062681	0	-0.77311	0.63427	-3.0925	2.5371
0.0065258	0	-0.77972	0.62612	-3.1189	2.5045
0.0065258	0	-0.78625	0.61791	-3.145	2.4716
0.0040099	-0.0053537	-0.79269	0.60963	-3.1708	2.4385
0.0040099	0.0053537	-0.79904	0.60128	-3.1962	2.4051
0.0067892	0	-0.8053	0.59287	-3.2212	2.3715
0.0070289	0	-0.81148	0.58439	-3.2459	2.3375
0.0071094	0	-0.81756	0.57584	-3.2702	2.3034
0.0071811	0	-0.82356	0.56723	-3.2942	2.2689
-0.0075962	0	-0.82946	0.55856	-3.3178	2.2343
-0.0076045	0	-0.83527	0.54983	-3.3411	2.1993
-0.001478	-0.0074667	-0.841	0.54104	-3.364	2.1642
-0.001478	0.0074667	-0.84662	0.53219	-3.3865	2.1288
0.0076148	0	-0.85216	0.52328	-3.4086	2.0931
0.0043472	-0.0062582	-0.8576	0.51431	-3.4304	2.0573
0.0043472	0.0062582	-0.86295	0.50529	-3.4518	2.0212
-0.0016507	-0.0075325	-0.8682	0.49621	-3.4728	1.9848
-0.0016507	0.0075325	-0.87336	0.48708	-3.4934	1.9483
0.0081596	0	-0.87842	0.47789	-3.5137	1.9116
0.0081596	0	-0.88338	0.46865	-3.5335	1.8746
0.0083724	0	-0.88825	0.45936	-3.553	1.8374
0.0083724	0	-0.89302	0.45001	-3.5721	1.8001
0.0084229	0	-0.89769	0.44062	-3.5908	1.7625
0.0084263	0	-0.90227	0.43118	-3.6091	1.7247
0.0086389	-0.0016858	-0.90674	0.42169	-3.627	1.6868
0.0086389	0.0016858	-0.91111	0.41216	-3.6444	1.6486
0.0088424	-0.00071588	-0.91538	0.40258	-3.6615	1.6103
0.0088424	0.00071588	-0.91956	0.39296	-3.6782	1.5718
0.0087952	-0.0017193	-0.92363	0.38329	-3.6945	1.5332
0.0087952	0.0017193	-0.9276	0.37358	-3.7104	1.4943
0.0090129	-0.00041947	-0.93147	0.36383	-3.7259	1.4553
0.0090129	0.00041947	-0.93523	0.35404	-3.7409	1.4162
0.0090129	-0.0004195	-0.93889	0.34421	-3.7556	1.3768
0.0090129	0.0004195	-0.94245	0.33434	-3.7698	1.3374
0.00061928	-0.010065	-0.94591	0.32444	-3.7836	1.2978
0.00061928	0.010065	-0.94926	0.3145	-3.797	1.258
-0.010182	0	-0.9525	0.30452	-3.81	1.2181
-0.0105	0	-0.95565	0.29452	-3.8226	1.1781
0.010594	-0.0012827	-0.95868	0.28448	-3.8347	1.1379
0.010594	0.0012827	-0.96161	0.2744	-3.8465	1.0976
0.01065	-0.0012914	-0.96444	0.2643	-3.8578	1.0572
0.01065	0.0012914	-0.96716	0.25417	-3.8686	1.0167
0.01146	0	-0.96977	0.24401	-3.8791	0.97605
0.01194	-0.00049512	-0.97228	0.23383	-3.8891	0.93531
0.01194	0.00049512	-0.97468	0.22362	-3.8987	0.89447
0.011968	-0.00019338	-0.97697	0.21338	-3.9079	0.85352
0.011968	0.00019338	-0.97915	0.20312	-3.9166	0.81248
0.012802	0	-0.98123	0.19284	-3.9249	0.77136
0.012828	0	-0.9832	0.18254	-3.9328	0.73015
0.012838	0	-0.98506	0.17221	-3.9402	0.68885
0.012887	-0.00096308	-0.98681	0.16187	-3.9472	0.64748
0.012887	0.00096308	-0.98846	0.15151	-3.9538	0.60605
0.01313	0	-0.98999	0.14113	-3.96	0.56454
0.013926	0	-0.99142	0.13074	-3.9657	0.52297
0.015948	0	-0.99273	0.12034	-3.9709	0.48135
0.016043	0	-0.99394	0.10992	-3.9758	0.43967
-0.017643	0	-0.99504	0.099485	-3.9802	0.39794
0.019959	0	-0.99603	0.089042	-3.9841	0.35617
0.020244	0	-0.99691	0.07859	-3.9876	0.31436
0.023067	0	-0.99768	0.068129	-3.9907	0.27251
-0.027856	0	-0.99834	0.05766	-3.9933	0.23064
0.030693	0	-0.99889	0.047185	-3.9955	0.18874
0.052285	0	-0.99933	0.036705	-3.9973	0.14682
0.060338	0	-0.99966	0.026221	-3.9986	0.10488
0.2122	0	-0.99988	0.015734	-3.9995	0.062934
0.98749	0	-0.99999	0.0052447	-3.9999	0.020979
1.0127	0	-0.99999	-0.0052447	-3.9999	-0.020979
4.5421	0	-0.99988	-0.015734	-3.9995	-0.062934
20.163	0	-0.99966	-0.026221	-3.9986	-0.10488
26.597	0	-0.99933	-0.036705	-3.9973	-0.14682
36.917	0	-0.99889	-0.047185	-3.9955	-0.18874
40.391	0	-0.99834	-0.05766	-3.9933	-0.23064
-44.591	0	-0.99768	-0.068129	-3.9907	-0.27251
55.039	0	-0.99691	-0.07859	-3.9876	-0.31436
55.048	0	-0.99603	-0.089042	-3.9841	-0.35617
-58.197	0	-0.99504	-0.099485	-3.9802	-0.39794
60.826	0	-0.99394	-0.10992	-3.9758	-0.43967
61.748	0	-0.99273	-0.12034	-3.9709	-0.48135
-13.096	-66.257	-0.99142	-0.13074	-3.9657	-0.52297
-13.096	66.257	-0.98999	-0.14113	-3.96	-0.56454
32.518	-65.072	-0.98846	-0.15151	-3.9538	-0.60605
32.518	65.072	-0.98681	-0.16187	-3.9472	-0.64748
32.574	-65.082	-0.98506	-0.17221	-3.9402	-0.68885
32.574	65.082	-0.9832	-0.18254	-3.9328	-0.73015
77.428	0	-0.98123	-0.19284	-3.9249	-0.77136
80.297	0	-0.97915	-0.20312	-3.9166	-0.81248
80.388	0	-0.97697	-0.21338	-3.9079	-0.85352
-84.438	0	-0.97468	-0.22362	-3.8987	-0.89447
1.8932	-84.693	-0.97228	-0.23383	-3.8891	-0.93531
1.8932	84.693	-0.96977	-0.24401	-3.8791	-0.97605
84.914	0	-0.96716	-0.25417	-3.8686	-1.0167
84.915	0	-0.96444	-0.2643	-3.8578	-1.0572
86.273	0	-0.96161	-0.2744	-3.8465	-1.0976
92.691	0	-0.95868	-0.28448	-3.8347	-1.1379
100.63	0	-0.95565	-0.29452	-3.8226	-1.1781
105.76	0	-0.9525	-0.30452	-3.81	-1.2181
109.28	0	-0.94926	-0.3145	-3.797	-1.258
110.42	0	-0.94591	-0.32444	-3.7836	-1.2978
112.53	-12.906	-0.94245	-0.33434	-3.7698	-1.3374
112.53	12.906	-0.93889	-0.34421	-3.7556	-1.3768
112.53	-12.906	-0.93523	-0.35404	-3.7409	-1.4162
112.53	12.906	-0.93147	-0.36383	-3.7259	-1.4553
114.75	0	-0.9276	-0.37358	-3.7104	-1.4943
-115.69	0	-0.92363	-0.38329	-3.6945	-1.5332
-116.66	0	-0.91956	-0.39296	-3.6782	-1.5718
99.084	-69.896	-0.91538	-0.40258	-3.6615	-1.6103
99.084	69.896	-0.91111	-0.41216	-3.6444	-1.6486
123.35	0	-0.90674	-0.42169	-3.627	-1.6868
123.65	0	-0.90227	-0.43118	-3.6091	-1.7247
124.44	0	-0.89769	-0.44062	-3.5908	-1.7625
124.46	0	-0.89302	-0.45001	-3.5721	-1.8001
-124.99	0	-0.88825	-0.45936	-3.553	-1.8374
134.77	0	-0.88338	-0.46865	-3.5335	-1.8746
135.64	0	-0.87842	-0.47789	-3.5137	-1.9116
135.94	-2.9981	-0.87336	-0.48708	-3.4934	-1.9483
135.94	2.9981	-0.8682	-0.49621	-3.4728	-1.9848
135.95	-2.9599	-0.86295	-0.50529	-3.4518	-2.0212
135.95	2.9599	-0.8576	-0.51431	-3.4304	-2.0573
-139.13	0	-0.85216	-0.52328	-3.4086	-2.0931
-139.16	0	-0.84662	-0.53219	-3.3865	-2.1288
147.58	0	-0.841	-0.54104	-3.364	-2.1642
150.85	0	-0.83527	-0.54983	-3.3411	-2.1993
160.39	0	-0.82946	-0.55856	-3.3178	-2.2343
161.04	0	-0.82356	-0.56723	-3.2942	-2.2689
164.59	0	-0.81756	-0.57584	-3.2702	-2.3034
164.59	0	-0.81148	-0.58439	-3.2459	-2.3375
163.19	-24.594	-0.8053	-0.59287	-3.2212	-2.3715
163.19	24.594	-0.79904	-0.60128	-3.1962	-2.4051
163.19	-24.593	-0.79269	-0.60963	-3.1708	-2.4385
163.19	24.593	-0.78625	-0.61791	-3.145	-2.4716
166.82	0	-0.77972	-0.62612	-3.1189	-2.5045
168.91	0	-0.77311	-0.63427	-3.0925	-2.5371
168.91	0	-0.76642	-0.64234	-3.0657	-2.5694
169.89	0	-0.75964	-0.65034	-3.0386	-2.6014
169.89	0	-0.75278	-0.65828	-3.0111	-2.6331
-170.4	0	-0.74583	-0.66614	-2.9833	-2.6645
-170.6	0	-0.7388	-0.67392	-2.9552	-2.6957
-43.076	-165.71	-0.73169	-0.68164	-2.9268	-2.7265
-43.076	165.71	-0.7245	-0.68927	-2.898	-2.7571
-43.082	-165.79	-0.71723	-0.69683	-2.8689	-2.7873
-43.082	165.79	-0.70988	-0.70432	-2.8395	-2.8173
176.74	-1.8058	-0.70246	-0.71173	-2.8098	-2.8469
176.74	1.8058	-0.69495	-0.71906	-2.7798	-2.8762
80.382	-165.19	-0.68737	-0.72631	-2.7495	-2.9052
80.382	165.19	-0.67971	-0.73348	-2.7189	-2.9339
188.44	0	-0.67198	-0.74057	-2.6879	-2.9623
174.82	-78.305	-0.66418	-0.74757	-2.6567	-2.9903
174.82	78.305	-0.6563	-0.7545	-2.6252	-3.018
197.43	0	-0.64835	-0.76134	-2.5934	-3.0454
206.63	0	-0.64033	-0.7681	-2.5613	-3.0724
210.73	0	-0.63224	-0.77478	-2.5289	-3.0991
212.49	0	-0.62408	-0.78136	-2.4963	-3.1255
214.02	0	-0.61585	-0.78787	-2.4634	-3.1515
-76.579	-201.16	-0.60755	-0.79428	-2.4302	-3.1771
-76.579	201.16	-0.59918	-0.80061	-2.3967	-3.2025
218.72	0	-0.59075	-0.80685	-2.363	-3.2274
189.79	-110.13	-0.58226	-0.81301	-2.329	-3.252
189.79	110.13	-0.5737	-0.81907	-2.2948	-3.2763
229.2	0	-0.56507	-0.82504	-2.2603	-3.3002
-232.45	0	-0.55639	-0.83092	-2.2256	-3.3237
241.69	0	-0.54764	-0.83671	-2.1906	-3.3469
245.29	0	-0.53883	-0.84241	-2.1553	-3.3696
251.65	0	-0.52997	-0.84802	-2.1199	-3.3921
251.65	0	-0.52104	-0.85353	-2.0842	-3.4141
259.37	0	-0.51206	-0.85895	-2.0483	-3.4358
260.53	0	-0.50302	-0.86427	-2.0121	-3.4571
260.53	0	-0.49393	-0.8695	-1.9757	-3.478
261.51	0	-0.48478	-0.87463	-1.9391	-3.4985
242.74	-113.87	-0.47558	-0.87967	-1.9023	-3.5187
242.74	113.87	-0.46633	-0.88461	-1.8653	-3.5384
-129.5	-243.81	-0.45703	-0.88945	-1.8281	-3.5578
-129.5	243.81	-0.44767	-0.8942	-1.7907	-3.5768
-111.68	-254.81	-0.43827	-0.89885	-1.7531	-3.5954
-111.68	254.81	-0.42881	-0.90339	-1.7153	-3.6136
-111.68	-254.81	-0.41931	-0.90784	-1.6773	-3.6314
-111.68	254.81	-0.40977	-0.91219	-1.6391	-3.6488
216.68	-194.46	-0.40018	-0.91644	-1.6007	-3.6657
216.68	194.46	-0.39054	-0.92058	-1.5622	-3.6823
216.68	-194.46	-0.38087	-0.92463	-1.5235	-3.6985
216.68	194.46	-0.37115	-0.92857	-1.4846	-3.7143
299.2	0	-0.36139	-0.93242	-1.4455	-3.7297
299.2	0	-0.35159	-0.93616	-1.4063	-3.7446
302.31	0	-0.34175	-0.93979	-1.367	-3.7592
302.35	0	-0.33187	-0.94333	-1.3275	-3.7733
302.35	0	-0.32196	-0.94675	-1.2878	-3.787
82.323	-293.19	-0.31201	-0.95008	-1.248	-3.8003
82.323	293.19	-0.30203	-0.9533	-1.2081	-3.8132
82.388	-293.18	-0.29201	-0.95642	-1.168	-3.8257
82.388	293.18	-0.28196	-0.95943	-1.1278	-3.8377
318.39	0	-0.27188	-0.96233	-1.0875	-3.8493
318.39	0	-0.26177	-0.96513	-1.0471	-3.8605
-331.37	0	-0.25164	-0.96782	-1.0065	-3.8713
-331.38	0	-0.24147	-0.97041	-0.96588	-3.8816
328.16	-59.452	-0.23128	-0.97289	-0.92511	-3.8916
328.16	59.452	-0.22106	-0.97526	-0.88424	-3.901
350.64	0	-0.21082	-0.97753	-0.84327	-3.9101
350.69	0	-0.20055	-0.97968	-0.80221	-3.9187
352.78	0	-0.19027	-0.98173	-0.76106	-3.9269
352.78	0	-0.17996	-0.98367	-0.71983	-3.9347
353.63	0	-0.16963	-0.98551	-0.67852	-3.942
340.93	-124.17	-0.15928	-0.98723	-0.63713	-3.9489
340.93	124.17	-0.14892	-0.98885	-0.59568	-3.9554
363.4	0	-0.13854	-0.99036	-0.55415	-3.9614
-370.05	0	-0.12814	-0.99176	-0.51257	-3.967
-370.05	0	-0.11773	-0.99305	-0.47093	-3.9722
377.01	0	-0.10731	-0.99423	-0.42924	-3.9769
377.01	0	-0.096875	-0.9953	-0.3875	-3.9812
388.08	0	-0.08643	-0.99626	-0.34572	-3.985
388.87	0	-0.075975	-0.99711	-0.3039	-3.9884
385.42	-78.942	-0.065512	-0.99785	-0.26205	-3.9914
385.42	78.942	-0.055042	-0.99848	-0.22017	-3.9939
385.42	-78.942	-0.044565	-0.99901	-0.17826	-3.996
385.42	78.942	-0.034084	-0.99942	-0.13634	-3.9977
-37.091	-407	-0.023599	-0.99972	-0.094396	-3.9989
-37.091	407	-0.013111	-0.99991	-0.052446	-3.9997
-37.091	-407	-0.0026224	-1	-0.010489	-4
-37.091	407	0.007867	-0.99997	0.031468	-3.9999
425.25	0	0.018356	-0.99983	0.073422	-3.9993
431.04	0	0.028842	-0.99958	0.11537	-3.9983
431.04	0	0.039325	-0.99923	0.1573	-3.9969
431.66	0	0.049804	-0.99876	0.19922	-3.995
431.66	0	0.060278	-0.99818	0.24111	-3.9927
390.35	-221.51	0.070745	-0.99749	0.28298	-3.99
390.35	221.51	0.081204	-0.9967	0.32482	-3.9868
-454.76	0	0.091654	-0.99579	0.36662	-3.9832
-454.87	0	0.10209	-0.99477	0.40838	-3.9791
465.71	0	0.11252	-0.99365	0.45009	-3.9746
465.71	0	0.12294	-0.99241	0.49176	-3.9697
293.65	-366.23	0.13334	-0.99107	0.53337	-3.9643
293.65	366.23	0.14373	-0.98962	0.57492	-3.9585
293.65	-366.23	0.1541	-0.98805	0.61641	-3.9522
293.65	366.23	0.16446	-0.98638	0.65783	-3.9455
-475.76	0	0.1748	-0.9846	0.69918	-3.9384
-475.76	0	0.18511	-0.98272	0.74046	-3.9309
-478.2	0	0.19541	-0.98072	0.78165	-3.9229
-484.17	0	0.20569	-0.97862	0.82275	-3.9145
-484.51	0	0.21594	-0.97641	0.86377	-3.9056
499.63	0	0.22617	-0.97409	0.90469	-3.8963
499.63	0	0.23638	-0.97166	0.94551	-3.8866
470.14	-176.21	0.24656	-0.96913	0.98622	-3.8765
470.14	176.21	0.25671	-0.96649	1.0268	-3.866
505.82	0	0.26683	-0.96374	1.0673	-3.855
505.82	0	0.27693	-0.96089	1.1077	-3.8436
506.82	0	0.28699	-0.95793	1.148	-3.8317
449.83	-271.72	0.29702	-0.95487	1.1881	-3.8195
449.83	271.72	0.30702	-0.9517	1.2281	-3.8068
535.73	0	0.31699	-0.94843	1.2679	-3.7937
566.39	0	0.32692	-0.94505	1.3077	-3.7802
-568.76	-38.269	0.33681	-0.94157	1.3473	-3.7663
-568.76	38.269	0.34667	-0.93799	1.3867	-3.7519
-568.76	-38.269	0.35649	-0.9343	1.426	-3.7372
-568.76	38.269	0.36627	-0.93051	1.4651	-3.722
584.21	0	0.37601	-0.92662	1.504	-3.7065
584.21	0	0.38571	-0.92262	1.5428	-3.6905
605.22	0	0.39537	-0.91852	1.5815	-3.6741
605.22	0	0.40498	-0.91433	1.6199	-3.6573
-622.53	0	0.41455	-0.91003	1.6582	-3.6401
-622.53	0	0.42407	-0.90563	1.6963	-3.6225
628.95	0	0.43355	-0.90113	1.7342	-3.6045
-651.17	0	0.44297	-0.89653	1.7719	-3.5861
629.91	-206.38	0.45235	-0.89184	1.8094	-3.5674
629.91	206.38	0.46168	-0.88704	1.8467	-3.5482
667.38	0	0.47096	-0.88215	1.8839	-3.5286
695.12	0	0.48019	-0.87716	1.9208	-3.5087
353.89	-608.32	0.48936	-0.87208	1.9575	-3.4883
353.89	608.32	0.49849	-0.8669	1.9939	-3.4676
353.89	-608.32	0.50755	-0.86162	2.0302	-3.4465
353.89	608.32	0.51656	-0.85625	2.0662	-3.425
714.48	0	0.52551	-0.85079	2.1021	-3.4031
714.48	0	0.53441	-0.84523	2.1376	-3.3809
-719.22	0	0.54325	-0.83957	2.173	-3.3583
-719.22	0	0.55202	-0.83383	2.2081	-3.3353
552.07	-490.02	0.56074	-0.82799	2.243	-3.312
552.07	490.02	0.56939	-0.82207	2.2776	-3.2883
-134.46	-741.85	0.57798	-0.81605	2.3119	-3.2642
-134.46	741.85	0.58651	-0.80994	2.346	-3.2398
-748.44	-153.2	0.59498	-0.80374	2.3799	-3.215
-748.44	153.2	0.60337	-0.79746	2.4135	-3.1898
786.5	0	0.6117	-0.79109	2.4468	-3.1643
807.56	0	0.61997	-0.78463	2.4799	-3.1385
807.56	0	0.62816	-0.77808	2.5127	-3.1123
-816.07	0	0.63629	-0.77145	2.5452	-3.0858
-816.07	0	0.64435	-0.76473	2.5774	-3.0589
-494.87	-661.65	0.65233	-0.75793	2.6093	-3.0317
-494.87	661.65	0.66025	-0.75105	2.641	-3.0042
827.26	0	0.66809	-0.74408	2.6724	-2.9763
827.26	0	0.67586	-0.73703	2.7034	-2.9481
835.26	0	0.68355	-0.7299	2.7342	-2.9196
835.32	0	0.69117	-0.72269	2.7647	-2.8908
835.32	0	0.69871	-0.7154	2.7949	-2.8616
867.54	0	0.70618	-0.70803	2.8247	-2.8321
-685.06	-561.91	0.71357	-0.70059	2.8543	-2.8023
-685.06	561.91	0.72088	-0.69306	2.8835	-2.7723
-685.06	-561.91	0.72811	-0.68546	2.9124	-2.7419
-685.06	561.91	0.73526	-0.67779	2.941	-2.7112
889.28	0	0.74233	-0.67004	2.9693	-2.6802
889.29	0	0.74931	-0.66222	2.9973	-2.6489
919.65	0	0.75622	-0.65432	3.0249	-2.6173
957.49	0	0.76304	-0.64635	3.0522	-2.5854
980.09	-151.3	0.76978	-0.63831	3.0791	-2.5533
980.09	151.3	0.77643	-0.6302	3.1057	-2.5208
-1036.1	-293.68	0.783	-0.62202	3.132	-2.4881
-1036.1	293.68	0.78948	-0.61378	3.1579	-2.4551
-1081.3	-172.23	0.79587	-0.60546	3.1835	-2.4218
-1081.3	172.23	0.80218	-0.59708	3.2087	-2.3883
332.51	-1069	0.8084	-0.58863	3.2336	-2.3545
332.51	1069	0.81453	-0.58012	3.2581	-2.3205
1121.5	0	0.82057	-0.57155	3.2823	-2.2862
1121.5	0	0.82652	-0.56291	3.3061	-2.2516
1129.2	0	0.83238	-0.55421	3.3295	-2.2168
1129.2	0	0.83815	-0.54545	3.3526	-2.1818
-1144.2	0	0.84382	-0.53662	3.3753	-2.1465
1146.6	0	0.8494	-0.52774	3.3976	-2.111
1146.6	0	0.85489	-0.5188	3.4196	-2.0752
1152.3	0	0.86029	-0.50981	3.4412	-2.0392
1152.3	0	0.86559	-0.50076	3.4624	-2.003
1243.1	0	0.87079	-0.49165	3.4832	-1.9666
-645.34	-1091.3	0.8759	-0.48249	3.5036	-1.93
-645.34	1091.3	0.88091	-0.47327	3.5237	-1.8931
1399.3	0	0.88583	-0.46401	3.5433	-1.856
-1431.6	0	0.89065	-0.45469	3.5626	-1.8188
-1446.9	0	0.89537	-0.44532	3.5815	-1.7813
-1483.8	0	0.89999	-0.43591	3.6	-1.7436
-1553.1	0	0.90451	-0.42644	3.6181	-1.7058
-78.497	-1618.5	0.90894	-0.41693	3.6357	-1.6677
-78.497	1618.5	0.91326	-0.40738	3.653	-1.6295
-78.497	-1618.5	0.91748	-0.39777	3.6699	-1.5911
-78.497	1618.5	0.92161	-0.38813	3.6864	-1.5525
-1746	0	0.92563	-0.37844	3.7025	-1.5138
-1746	0	0.92954	-0.36871	3.7182	-1.4748
1772.5	0	0.93336	-0.35894	3.7334	-1.4358
1772.5	0	0.93707	-0.34913	3.7483	-1.3965
-1831.5	0	0.94069	-0.33928	3.7627	-1.3571
-1831.5	0	0.94419	-0.32939	3.7768	-1.3176
1901.3	0	0.9476	-0.31947	3.7904	-1.2779
-2051.8	0	0.95089	-0.30952	3.8036	-1.2381
2277.5	0	0.95409	-0.29952	3.8164	-1.1981
2277.5	0	0.95718	-0.2895	3.8287	-1.158
2740.5	0	0.96016	-0.27944	3.8406	-1.1178
2740.5	0	0.96304	-0.26936	3.8522	-1.0774
-3496.9	0	0.96581	-0.25924	3.8633	-1.037
-3496.9	0	0.96848	-0.2491	3.8739	-0.99639
-3841.6	0	0.97104	-0.23892	3.8842	-0.9557
4437.9	-1309.6	0.97349	-0.22873	3.894	-0.9149
4437.9	1309.6	0.97584	-0.2185	3.9033	-0.87401
4437.9	-1309.6	0.97807	-0.20825	3.9123	-0.83301
4437.9	1309.6	0.98021	-0.19798	3.9208	-0.79193
4630.6	0	0.98223	-0.18769	3.9289	-0.75076
5026.6	0	0.98414	-0.17738	3.9366	-0.70951
5026.6	0	0.98595	-0.16704	3.9438	-0.66818
-5149.2	0	0.98765	-0.15669	3.9506	-0.62677
-5153.5	0	0.98924	-0.14633	3.9569	-0.5853
5611.2	0	0.99072	-0.13594	3.9629	-0.54376
6191.4	0	0.99209	-0.12554	3.9684	-0.50217
6191.4	0	0.99335	-0.11513	3.9734	-0.46051
6627.6	0	0.9945	-0.1047	3.978	-0.41881
6628	0	0.99555	-0.094265	3.9822	-0.37706
7030.8	0	0.99648	-0.083817	3.9859	-0.33527
-7562	0	0.99731	-0.07336	3.9892	-0.29344
-7562	0	0.99802	-0.062895	3.9921	-0.25158
-7595.9	0	0.99862	-0.052423	3.9945	-0.20969
14989	0	0.99912	-0.041946	3.9965	-0.16778
-16374	0	0.9995	-0.031463	3.998	-0.12585
-16374	0	0.99978	-0.020977	3.9991	-0.08391
-19060	0	0.99994	-0.010489	3.9998	-0.041957
93741	0	1	-2.4493e-16	4	-9.7972e-16

